Dynamic Sensor Selection for Reliable Spectrum Sensing via E-Optimal Criterion

Reliable and efficient spectrum sensing through dynamic selection of a subset of spectrum sensors is studied. The problem of selecting K sensor measurements from a set of M potential sensors is considered where K << M. In addition, K may be less than the dimension of the unknown variables of estimation. Through sensor selection, we reduce the problem to an under-determined system of equations with potentially infinite number of solutions. However, the sparsity of the underlying data facilitates limiting the set of solutions to a unique solution. Sparsity enables employing the emerging compressive sensing technique, where the compressed measurements are selected from a large number of potential sensors. This paper suggests selecting sensors in a way that the reduced system of equations constructs a well-conditioned measurement matrix. Our criterion for sensor selection is based on E-optimalily, which is highly related to the restricted isometry property that provides some guarantees for sparse solution obtained by L1 minimization. Moreover, the proposed framework exploits a feedback mechanism to evolve the selected sensors dynamically over time. The evolution aims to maximize the reliability of the sensed spectrum.

==> reilability.txt <==
\section{Reliable Sensor Selection}
Some sensor selection methods, referred to as \emph{blind selection} here, solely consider the relation among the sensors and try to minimize the expectation of error in estimation of some parameters \cite{joshi_ss, sub_modularity, Jamalirad2014SS}. On the other hand, various sensor selection and data reduction techniques \cite{Vuran06, Msechu12, Liang10} have been proposed to prune the redundant transmitted data of the network. The modifications of these techniques that include the online and distributed sensor selection problems have been suggested in \cite{Golovin10,Shah2013,Liu2015}.

The dynamic nature of sensors' data requires the unknown variable to be constantly updated; otherwise. It is important to assign sensors such that the overall \emph{reliability} of the unknown variables is maximized. To this aim we propose the following  practical sensing methodology. The sensors are divided into two categories:
\begin{enumerate}
\item \emph{High-sampling-rate selected (active) sensors}: These are a small fraction of sensors selected by an underlying sensor selection mechanism in order for an REM manager to have access to real-time data and generate a dynamic power spectrum map. The active sensors report their sensing at rate $f_s = \frac{1}{T_s}$.
\item \emph{Low-sampling-rate sensors}: All sensors collect and report their data in a low-rate mode, resulting in less bandwidth and power consumption. The low-rate data enables the REM manager to validate the estimated power spectrum map. The low sampling sensors report their sensing at rate $f_{ls} = \frac{1}{T_{ls}}$.
\end{enumerate}
The main framework of the proposed reliable sensor selection is shown in Figure \ref{ss_model}. The data collected from the high-sampling-rate selected sensors are used to construct the measurements for performing sensor selection. On the other hand, the readings of the low-sampling-rate sensors are employed to validate the results. The feedback from unreliable data are used in order to maximize the overall reliability. Please note that the basic sensor selection only avoids correlated or redundant measurements, however, reliable selection aims to capture the dynamic behavior of the network to improve the selection.

\begin{figure}[t]
\vspace{-1mm}
\centering
\includegraphics[width=0.33\textwidth]{ss_model.png}
\vspace{-1mm}
\caption{\small The main framework of the proposed reliability based sensor selection}
\vspace{-1mm}
\label{ss_model}
\end{figure}

Let $\mathcal{R}_m(f,t,t^{obs}_m)$ denote the sensor-level reliability of the $m^\text{th}$ sensor at time $t$ and frequency band $f$ and $t^{obs}_m$ be the last observation time of this sensor. The reliability is proportional to similarity of the estimated spectrum map and the observed measurement.
We define $\mathcal{R}_m$ as 
\begin{equation}\label{reliability_def}
\small{
\mathcal{R}_m(f,t,t^{obs}_m) = \mathcal{S}(s_m(f,t^{obs}_m),\hat{s}_m(f,t))\mathbb{P}_m(\alpha_t,\alpha_{t^{obs}_m}|\boldsymbol{T}_t),}
\end{equation}
where $\boldsymbol{s}_m(f,t^{obs}_m)$ is the last reading of the $m^{th}$ sensor at frequency $f$, $\hat{s}_m(f,t)$ is the estimated instantaneous PSD by our tensor based estimator (\ref{main_minimization_problem}), and $\mathcal{S}(\;.\;,\;.\;)$ is a function to measure similarity between two values, e.g., inverse Euclidean distance.

